Why Constants Matter in Distribution Testing: From Uniformity to Calibration

Distribution goodness-of-fit testing has developed a powerful rate-level theory: we often know how the required sample size scales with the alphabet size, the separation from the null, and the target error probability. Uniformity testing is the canonical example. One can distinguish the uniform distribution on $N$ categories from alternatives at total-variation distance at least $\epsilon$ with far fewer than $N$ samples, and the optimal scaling is now well understood. But rate-level theory leaves an important question unresolved: among several tests with the same sample-complexity order, which one actually gives the best risk or power? This is a constant-level question. It is especially relevant in modern applications where distribution testing is used not merely as an asymptotic abstraction, but as a practical design tool. This note argues that sharp constants in distribution testing play a role analogous to Fisher information in parametric estimation and Pinsker's constant in nonparametric estimation. First, they distinguish between tests that are all rate-optimal but not equally powerful. Second, they reveal the effective signal-to-noise ratio governing the testing problem. Third, they can guide tuning-parameter choices in downstream applications. We illustrate this perspective through large-alphabet uniformity testing and then explain why the same logic matters for choosing the number of bins in calibration testing.

==> risk_vs_N_data.csv <==
N,risk_emp,risk_theory,risk_epsinf,ece,xi
7,0.998000,0.996714,0.000000,0.002483,0.008236
13,0.991000,0.990573,0.000000,0.004909,0.023629
20,0.967000,1.000000,0.000000,0.000000,0.000000
21,0.907000,0.922699,0.000000,0.015860,0.194069
29,0.881000,0.916004,0.000000,0.017925,0.210937
37,0.780000,0.834803,0.000002,0.026788,0.417090
43,0.887000,0.937446,0.000012,0.017062,0.156961
51,1.000000,0.998720,0.000060,0.002545,0.003207
57,0.892000,0.943559,0.000147,0.017389,0.141595
63,0.781000,0.832273,0.000306,0.030837,0.423574
71,0.621000,0.655560,0.000671,0.046110,0.892102
79,0.420000,0.495546,0.001263,0.058537,1.363030
87,0.337000,0.372594,0.002123,0.068590,1.783251
93,0.242000,0.304292,0.002962,0.074860,2.054547
103,0.164000,0.225637,0.004747,0.083405,2.423347
113,0.130000,0.176959,0.007020,0.090106,2.700354
121,0.112000,0.151597,0.009180,0.094459,2.867828
129,0.108000,0.134062,0.011629,0.098114,2.996552
139,0.107000,0.119455,0.015068,0.101905,3.114135
149,0.082000,0.110222,0.018887,0.105018,3.194392
161,0.078000,0.103736,0.023911,0.108066,3.254007
173,0.065000,0.100550,0.029345,0.110538,3.284389
181,0.069000,0.099700,0.033161,0.111934,3.292615
193,0.071000,0.099809,0.039127,0.113727,3.291560
201,0.077000,0.100592,0.043241,0.114755,3.283985
209,0.089000,0.101819,0.047444,0.115672,3.272200
223,0.063000,0.104808,0.054974,0.117054,3.243958
239,0.073000,0.109212,0.063778,0.118354,3.203494
257,0.070000,0.115061,0.073835,0.119544,3.151695
277,0.087000,0.122329,0.085089,0.120609,3.090139
297,0.081000,0.130144,0.096332,0.121471,3.027072
317,0.089000,0.138313,0.107487,0.122178,2.964204
341,0.098000,0.148397,0.120682,0.122869,2.890432
367,0.110000,0.159488,0.134671,0.123472,2.813592
393,0.097000,0.170609,0.148289,0.123961,2.740501
421,0.142000,0.182503,0.162503,0.124391,2.666177
453,0.134000,0.195885,0.178152,0.124788,2.586731
477,0.143000,0.205724,0.189467,0.125035,2.530823
509,0.156000,0.218536,0.203999,0.125313,2.460859
547,0.172000,0.233255,0.220452,0.125581,2.384031
587,0.192000,0.248140,0.236872,0.125810,2.309755
629,0.206000,0.263092,0.253177,0.126005,2.238225
677,0.237000,0.279344,0.270716,0.126185,2.163587
727,0.221000,0.295363,0.287843,0.126336,2.092859
777,0.250000,0.310502,0.303903,0.126459,2.028340
837,0.251000,0.327585,0.321899,0.126578,1.957981
897,0.258000,0.343577,0.338637,0.126674,1.894243
961,0.305000,0.359537,0.355252,0.126758,1.832495
1033,0.278000,0.376264,0.372580,0.126834,1.769601
1107,0.303000,0.392236,0.389054,0.126897,1.711138
1189,0.323000,0.408646,0.405916,0.126954,1.652557
1247,0.355000,0.419516,0.417053,0.126988,1.614522
1337,0.333000,0.435300,0.433185,0.127031,1.560309
1437,0.362000,0.451459,0.449654,0.127071,1.505971
1541,0.379000,0.466913,0.465369,0.127104,1.455021
1653,0.427000,0.482211,0.480891,0.127132,1.405501
1777,0.421000,0.497732,0.496611,0.127158,1.356126
1903,0.431000,0.512178,0.511219,0.127179,1.310899
2000,0.445000,0.521645,0.521645,0.127324,1.281623
2043,0.451000,0.526875,0.526060,0.127199,1.265567
2193,0.473000,0.541254,0.540562,0.127215,1.221837
2353,0.480000,0.555248,0.554660,0.127229,1.179829
2527,0.496000,0.569115,0.568617,0.127242,1.138710
2711,0.498000,0.582465,0.582043,0.127253,1.099574
2909,0.529000,0.595540,0.595182,0.127262,1.061650
3123,0.527000,0.608384,0.608082,0.127270,1.024762
3273,0.533000,0.616695,0.616424,0.127275,1.001080
3513,0.550000,0.628962,0.628733,0.127282,0.966377
3769,0.580000,0.640835,0.640642,0.127287,0.933063
4047,0.606000,0.652525,0.652362,0.127292,0.900514
4341,0.596000,0.663728,0.663591,0.127296,0.869542
4659,0.620000,0.674708,0.674592,0.127300,0.839391
5001,0.652000,0.685396,0.685298,0.127303,0.810222

